Resource-efficient fault-tolerant one-way quantum repeater with code concatenation

One-way quantum repeaters where loss and operational errors are counteracted by quantum error correcting codes can ensure fast and reliable qubit transmission in quantum networks. It is crucial that the resource requirements of such repeaters, for example, the number of qubits per repeater node and the complexity of the quantum error correcting operations are kept to a minimum to allow for near-future implementations. To this end, we propose a one-way quantum repeater that targets both the loss and operational error rates in a communication channel in a resource-efficient manner using code concatenation. Specifically, we consider a tree-cluster code as an inner loss-tolerant code concatenated with an outer 5-qubit code for protection against Pauli errors. Adopting flag-based stabilizer measurements, we show that intercontinental distances of up to 10,000 km can be bridged with a minimal resource overhead by interspersing repeater nodes that each specializes in suppressing either loss or operational errors. Our work demonstrates how tailored error-correcting codes can significantly lower the experimental requirements for long-distance quantum communication.

==> assets/csv/21_points_88ed70e9/SKR_kappa0002/SKR_reencodingError0.001_kappa0002.csv <==
"Ltot","SKR"
100.,16651.623523203074
125.89254117941661,16406.72366401068
158.48931924611142,15795.996742780073
199.5262314968879,15272.041731961432
251.1886431509582,14069.258977131267
316.2277660168379,13271.1196909632
398.1071705534969,12256.575528595504
501.18723362727246,11081.198785209403
630.957344480193,9477.690084289601
794.3282347242822,7632.465649560558
1000.,6160.994146950896
1258.9254117941662,3685.7142439109566
1584.8931924611143,1337.4765259803764
1995.2623149688789,166.86535437122157
2511.8864315095825,2.689216771426122
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_88ed70e9/mII-to-mI_kappa0002/mII-to-mI-ratio_reencodingError0.001_kappa0002.csv <==
"Ltot","mII/mI"
100.,0.14285714285714285
125.89254117941661,0.16666666666666666
158.48931924611142,0.2
199.5262314968879,0.2
251.1886431509582,0.25
316.2277660168379,0.25
398.1071705534969,0.25
501.18723362727246,0.25
630.957344480193,0.25
794.3282347242822,0.25
1000.,0.25
1258.9254117941662,0.25
1584.8931924611143,0.25
1995.2623149688789,0.2
2511.8864315095825,0.25
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_88ed70e9/mII_kappa0002/mII_reencodingError0.001_kappa0002.csv <==
"Ltot","mII"
100.,4
125.89254117941661,6
158.48931924611142,9
199.5262314968879,12
251.1886431509582,18
316.2277660168379,24
398.1071705534969,32
501.18723362727246,43
630.957344480193,57
794.3282347242822,76
1000.,113
1258.9254117941662,147
1584.8931924611143,184
1995.2623149688789,199
2511.8864315095825,247
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_9b98c5d0/SKR_kappa0001_full_typeII/SKR_reencodingError0.0001_kappa0001_full_typeII.csv <==
"Ltot","SKR"
100.,20028.47768771262
125.89254117941661,19857.774671283623
158.48931924611142,19645.886836712692
199.5262314968879,19568.257595534073
251.1886431509582,19582.758356208647
316.2277660168379,19360.14238049838
398.1071705534969,19294.75262504028
501.18723362727246,19026.35460672898
630.957344480193,18807.8962293266
794.3282347242822,18495.993159984188
1000.,18220.933126008546
1258.9254117941662,17857.261824369805
1584.8931924611143,17437.593338342173
1995.2623149688789,16954.84612104716
2511.8864315095825,16375.36804929873
3162.2776601683795,10478.768120587203
3981.0717055349696,572.9464199639409
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_9b98c5d0/SKR_kappa0001_full_typeII/SKR_reencodingError0.0003_kappa0001_full_typeII.csv <==
"Ltot","SKR"
100.,19377.82432294426
125.89254117941661,18876.164595114627
158.48931924611142,18790.69083708276
199.5262314968879,18277.54970003153
251.1886431509582,18121.349765798645
316.2277660168379,17633.406156148245
398.1071705534969,17335.14835662527
501.18723362727246,16820.60560156142
630.957344480193,16258.807913313918
794.3282347242822,15565.071864646861
1000.,14825.880105692771
1258.9254117941662,13879.043067987346
1584.8931924611143,12802.521354529477
1995.2623149688789,11513.01540187079
2511.8864315095825,9295.356094252214
3162.2776601683795,2152.3191118131876
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_9b98c5d0/SKR_kappa0001_full_typeII/SKR_reencodingError0.0005_kappa0001_full_typeII.csv <==
"Ltot","SKR"
100.,18115.309814498196
125.89254117941661,18014.515962925594
158.48931924611142,17612.198900387044
199.5262314968879,17125.555231951246
251.1886431509582,16796.430026864055
316.2277660168379,16056.576085314944
398.1071705534969,15508.522698851493
501.18723362727246,14626.958051649288
630.957344480193,13711.44476125484
794.3282347242822,12593.691510010653
1000.,11227.486153089578
1258.9254117941662,9645.555447232782
1584.8931924611143,7751.048490048757
1995.2623149688789,5525.50668698168
2511.8864315095825,2016.7768897434828
3162.2776601683795,1.6580931574403956
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_9b98c5d0/SKR_kappa0001_full_typeII/SKR_reencodingError0.001_kappa0001_full_typeII.csv <==
"Ltot","SKR"
100.,16508.583894270385
125.89254117941661,15698.204127069708
158.48931924611142,14968.676049317284
199.5262314968879,13971.52278671508
251.1886431509582,13092.005917742696
316.2277660168379,11775.315576795518
398.1071705534969,10297.674431843523
501.18723362727246,8462.867790161514
630.957344480193,6361.690306109898
794.3282347242822,3884.6184954861956
1000.,1410.5480878507306
1258.9254117941662,134.02219676436255
1584.8931924611143,0.
1995.2623149688789,0.
2511.8864315095825,0.
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_9b98c5d0/SKR_kappa0001_full_typeII/SKR_reencodingError0.002_kappa0001_full_typeII.csv <==
"Ltot","SKR"
100.,11869.33781362356
125.89254117941661,10346.49611277931
158.48931924611142,8590.580751071155
199.5262314968879,6566.959318112574
251.1886431509582,4275.2156639304785
316.2277660168379,1952.6050827018064
398.1071705534969,422.84688223798196
501.18723362727246,19.358792574710865
630.957344480193,0.
794.3282347242822,0.
1000.,0.
1258.9254117941662,0.
1584.8931924611143,0.
1995.2623149688789,0.
2511.8864315095825,0.
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_9b98c5d0/cost_kappa0001_full_typeII/cost_reencodingError0.0001_kappa0001_full_typeII.csv <==
"Ltot","cost"
100.,239658.7536428082
125.89254117941661,248005.38513574563
158.48931924611142,256932.0895409453
199.5262314968879,266367.4680423877
251.1886431509582,276480.8420265773
316.2277660168379,287477.6730724165
398.1071705534969,299425.38807024364
501.18723362727246,312507.6674700681
630.957344480193,326957.6518165049
794.3282347242822,343046.41121785645
1000.,361123.10793829284
1258.9254117941662,381656.28756327304
1584.8931924611143,405257.8885779894
1995.2623149688789,432760.11164707044
2511.8864315095825,465319.0829943052
3162.2776601683795,616837.3479593667
3981.0717055349696,8.961214674015623e6
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_9b98c5d0/cost_kappa0001_full_typeII/cost_reencodingError0.0003_kappa0001_full_typeII.csv <==
"Ltot","cost"
100.,258026.90315856374
125.89254117941661,269318.5194809716
158.48931924611142,282056.7769213774
199.5262314968879,296145.939253838
251.1886431509582,311959.20253849326
316.2277660168379,329975.43657673016
398.1071705534969,350661.27149295283
501.18723362727246,374839.5904792141
630.957344480193,403563.27793355647
794.3282347242822,438377.3998128718
1000.,481590.2967715499
1258.9254117941662,536838.0806382379
1584.8931924611143,610133.871942436
1995.2623149688789,712187.2816056359
2511.8864315095825,874560.1933130019
3162.2776601683795,3.003130670497521e6
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_9b98c5d0/cost_kappa0001_full_typeII/cost_reencodingError0.0005_kappa0001_full_typeII.csv <==
"Ltot","cost"
100.,276009.6322503057
125.89254117941661,291018.9960124168
158.48931924611142,308095.15570542484
199.5262314968879,327773.14023388224
251.1886431509582,350788.00166274415
316.2277660168379,378136.2275034613
398.1071705534969,411399.0519875135
501.18723362727246,452880.9655641111
630.957344480193,506280.1407037415
794.3282347242822,577796.3414766957
1000.,678691.5517952458
1258.9254117941662,831752.5325114263
1584.8931924611143,1.090798029052377e6
1995.2623149688789,1.6199788543686843e6
2511.8864315095825,4.030861551441316e6
3162.2776601683795,3.8982704369651923e9
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_9b98c5d0/cost_kappa0001_full_typeII/cost_reencodingError0.001_kappa0001_full_typeII.csv <==
"Ltot","cost"
100.,327102.55674165796
125.89254117941661,354199.6013086551
158.48931924611142,387796.99354122445
199.5262314968879,430464.659818324
251.1886431509582,486534.6661830876
316.2277660168379,563957.971490798
398.1071705534969,678118.5718984233
501.18723362727246,862906.0802859032
630.957344480193,1.2107758386105804e6
794.3282347242822,2.074109116466594e6
1000.,5.841700875689668e6
1258.9254117941662,6.021670334943111e7
1584.8931924611143,nan
1995.2623149688789,nan
2511.8864315095825,nan
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_9b98c5d0/cost_kappa0001_full_typeII/cost_reencodingError0.002_kappa0001_full_typeII.csv <==
"Ltot","cost"
100.,488654.0505522381
125.89254117941661,583472.3676596341
158.48931924611142,734475.7738311455
199.5262314968879,1.0074177657280545e6
251.1886431509582,1.6202842878953977e6
316.2277660168379,3.6277186931090937e6
398.1071705534969,1.663316510932304e7
501.18723362727246,3.4836814323868203e8
630.957344480193,nan
794.3282347242822,nan
1000.,nan
1258.9254117941662,nan
1584.8931924611143,nan
1995.2623149688789,nan
2511.8864315095825,nan
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_a0f8a1b4/SKR_kappa0001_noErasure/SKR_reencodingError0.0001_kappa0001_noErasure.csv <==
"Ltot","SKR"
100.,15419.550568185177
125.89254117941661,15121.135267031419
158.48931924611142,14638.658550239057
199.5262314968879,16000.234948653962
251.1886431509582,15625.18021487395
316.2277660168379,15396.945745540375
398.1071705534969,14984.93337068789
501.18723362727246,14444.054640029082
630.957344480193,13835.744909764315
794.3282347242822,13137.074983115943
1000.,12476.261873265743
1258.9254117941662,10604.99567505274
1584.8931924611143,8689.056958754949
1995.2623149688789,6758.957516674713
2511.8864315095825,4946.681366819433
3162.2776601683795,3321.5091582329383
3981.0717055349696,2020.3795386110357
5011.872336272725,1077.1360795468197
6309.57344480193,487.90027699515974
7943.282347242822,180.7871308778014
10000.,51.73354154586425


==> assets/csv/21_points_a0f8a1b4/SKR_kappa0001_noErasure/SKR_reencodingError0.0003_kappa0001_noErasure.csv <==
"Ltot","SKR"
100.,15233.030866469675
125.89254117941661,14910.82174808949
158.48931924611142,14393.60310573413
199.5262314968879,15521.394791065053
251.1886431509582,15114.17770078304
316.2277660168379,14682.039077241683
398.1071705534969,14214.842203008582
501.18723362727246,13407.301482804907
630.957344480193,12714.661846451778
794.3282347242822,11745.805009116066
1000.,10658.005269331887
1258.9254117941662,9123.131031319219
1584.8931924611143,7193.434553237998
1995.2623149688789,5416.6270177902825
2511.8864315095825,3744.7140938696416
3162.2776601683795,2356.772502805195
3981.0717055349696,1310.6913746005482
5011.872336272725,621.7893815112067
6309.57344480193,240.1716678714705
7943.282347242822,69.88924726106268
10000.,12.631316802507454


==> assets/csv/21_points_a0f8a1b4/SKR_kappa0001_noErasure/SKR_reencodingError0.0005_kappa0001_noErasure.csv <==
"Ltot","SKR"
100.,14984.841502823374
125.89254117941661,14627.569822672238
158.48931924611142,13874.533294630448
199.5262314968879,15032.863628582869
251.1886431509582,14517.15719467874
316.2277660168379,13946.70309660265
398.1071705534969,12995.139933350325
501.18723362727246,12102.390537974523
630.957344480193,11097.51519663363
794.3282347242822,9883.481086818821
1000.,8445.870978690002
1258.9254117941662,6959.641300051812
1584.8931924611143,5255.861069536061
1995.2623149688789,3592.767257942833
2511.8864315095825,2168.613519735015
3162.2776601683795,1100.2966838385373
3981.0717055349696,433.78882557229264
5011.872336272725,87.67765463538443
6309.57344480193,4.83195882015467
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_a0f8a1b4/SKR_kappa0001_noErasure/SKR_reencodingError0.001_kappa0001_noErasure.csv <==
"Ltot","SKR"
100.,13570.816622564338
125.89254117941661,13660.479212110327
158.48931924611142,12410.318534239652
199.5262314968879,13340.290153249336
251.1886431509582,12086.158815550458
316.2277660168379,10779.08032886373
398.1071705534969,9477.217939447388
501.18723362727246,8097.735917948417
630.957344480193,6415.894028795569
794.3282347242822,4710.278324562542
1000.,2997.274372817303
1258.9254117941662,1590.9096137744573
1584.8931924611143,558.1212433209447
1995.2623149688789,94.10659124456313
2511.8864315095825,2.290017464206891
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_a0f8a1b4/SKR_kappa0001_noErasure/SKR_reencodingError0.002_kappa0001_noErasure.csv <==
"Ltot","SKR"
100.,11546.87366680929
125.89254117941661,10008.184799372386
158.48931924611142,8743.54824309345
199.5262314968879,7345.8631849050425
251.1886431509582,5758.130633211278
316.2277660168379,4624.463115387879
398.1071705534969,2890.4726747618442
501.18723362727246,1363.3695587319428
630.957344480193,410.1383808957003
794.3282347242822,60.15296124707788
1000.,1.2838388871019841
1258.9254117941662,0.
1584.8931924611143,0.
1995.2623149688789,0.
2511.8864315095825,0.
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_b5509d17/SKR_kappa0010/SKR_reencodingError0.001_kappa0010.csv <==
"Ltot","SKR"
100.,13973.337205847602
125.89254117941661,14539.337950633808
158.48931924611142,14226.791032938008
199.5262314968879,12874.824331822138
251.1886431509582,12436.50635013203
316.2277660168379,12001.778635948449
398.1071705534969,10702.934832792955
501.18723362727246,9848.94710385909
630.957344480193,8421.029930312858
794.3282347242822,7484.173904022078
1000.,5387.849821082374
1258.9254117941662,3330.9808041356714
1584.8931924611143,1207.120010080133
1995.2623149688789,166.86535437122157
2511.8864315095825,2.2604735649646446
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_b5509d17/mII-to-mI_kappa0010/mII-to-mI-ratio_reencodingError0.001_kappa0010.csv <==
"Ltot","mII/mI"
100.,0.02857142857142857
125.89254117941661,0.044444444444444446
158.48931924611142,0.05
199.5262314968879,0.05263157894736842
251.1886431509582,0.058823529411764705
316.2277660168379,0.07692307692307693
398.1071705534969,0.08333333333333333
501.18723362727246,0.1
630.957344480193,0.1111111111111111
794.3282347242822,0.125
1000.,0.142578125
1258.9254117941662,0.16666666666666666
1584.8931924611143,0.16666666666666666
1995.2623149688789,0.2
2511.8864315095825,0.16666666666666666
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_b5509d17/mII_kappa0010/mII_reencodingError0.001_kappa0010.csv <==
"Ltot","mII"
100.,1
125.89254117941661,2
158.48931924611142,3
199.5262314968879,4
251.1886431509582,6
316.2277660168379,10
398.1071705534969,14
501.18723362727246,22
630.957344480193,32
794.3282347242822,51
1000.,73
1258.9254117941662,108
1584.8931924611143,140
1995.2623149688789,199
2511.8864315095825,175
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_dc4bd9b3/SKR_kappa0001_maxSKR/SKR_reencodingError0.0001_kappa0001_maxSKR.csv <==
"Ltot","SKR"
100.,24487.590049380677
125.89254117941661,24434.327262758165
158.48931924611142,24370.063268751946
199.5262314968879,24293.248249761604
251.1886431509582,24195.52400549617
316.2277660168379,24078.316591166007
398.1071705534969,23931.325303995305
501.18723362727246,23751.53239192076
630.957344480193,23543.363835504562
794.3282347242822,23336.47369822948
1000.,23069.71002626972
1258.9254117941662,22770.398569321354
1584.8931924611143,22402.55474178829
1995.2623149688789,21971.73235465209
2511.8864315095825,21539.090221898536
3162.2776601683795,21067.803951543763
3981.0717055349696,20503.27745547568
5011.872336272725,19828.64224812508
6309.57344480193,18956.11940041174
7943.282347242822,17856.5497504478
10000.,16286.79378769884


==> assets/csv/21_points_dc4bd9b3/SKR_kappa0001_maxSKR/SKR_reencodingError0.0003_kappa0001_maxSKR.csv <==
"Ltot","SKR"
100.,23827.07521280482
125.89254117941661,23659.697755853744
158.48931924611142,23445.76349010896
199.5262314968879,23183.506774906386
251.1886431509582,22885.76327332415
316.2277660168379,22558.781501623143
398.1071705534969,22161.144535317955
501.18723362727246,21680.995227356587
630.957344480193,21104.376248731733
794.3282347242822,20489.80889599166
1000.,19823.774202523226
1258.9254117941662,19025.09550535276
1584.8931924611143,18071.280111835804
1995.2623149688789,16937.169240726358
2511.8864315095825,15595.55558644432
3162.2776601683795,14018.028650477347
3981.0717055349696,12176.409367850747
5011.872336272725,10045.643041204274
6309.57344480193,7589.696678437143
7943.282347242822,4696.23812815056
10000.,1515.037438624277


==> assets/csv/21_points_dc4bd9b3/SKR_kappa0001_maxSKR/SKR_reencodingError0.0005_kappa0001_maxSKR.csv <==
"Ltot","SKR"
100.,23018.671373413235
125.89254117941661,22690.846614074657
158.48931924611142,22329.325580678757
199.5262314968879,21905.788736998496
251.1886431509582,21391.492852992902
316.2277660168379,20802.64895055336
398.1071705534969,20112.350898697026
501.18723362727246,19385.743284695396
630.957344480193,18517.23447483998
794.3282347242822,17481.125953612816
1000.,16251.097505316002
1258.9254117941662,14799.160746796317
1584.8931924611143,13096.487279093975
1995.2623149688789,11115.979074758901
2511.8864315095825,8851.457257396241
3162.2776601683795,6349.638711055174
3981.0717055349696,3562.9732325376062
5011.872336272725,978.4586471246017
6309.57344480193,36.27010439821194
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_dc4bd9b3/SKR_kappa0001_maxSKR/SKR_reencodingError0.001_kappa0001_maxSKR.csv <==
"Ltot","SKR"
100.,20759.796732827177
125.89254117941661,20105.98264218198
158.48931924611142,19324.6143113931
199.5262314968879,18436.802995215025
251.1886431509582,17424.770536574837
316.2277660168379,16220.09355613717
398.1071705534969,14796.053833631673
501.18723362727246,13122.522332906765
630.957344480193,11171.690679384843
794.3282347242822,8994.450256954407
1000.,6536.0539368183845
1258.9254117941662,3840.532879840256
1584.8931924611143,1373.5141800810525
1995.2623149688789,167.74586441629083
2511.8864315095825,2.700209365796474
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_dc4bd9b3/SKR_kappa0001_maxSKR/SKR_reencodingError0.002_kappa0001_maxSKR.csv <==
"Ltot","SKR"
100.,16011.423971000255
125.89254117941661,14616.430420060753
158.48931924611142,12977.855407756842
199.5262314968879,11093.757803808381
251.1886431509582,8928.545290646533
316.2277660168379,6533.802084095029
398.1071705534969,4017.902866867236
501.18723362727246,1863.782981896148
630.957344480193,502.49524070180576
794.3282347242822,60.27132473490819
1000.,1.2872325470051307
1258.9254117941662,0.
1584.8931924611143,0.
1995.2623149688789,0.
2511.8864315095825,0.
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_dc4bd9b3/cost_kappa0001_maxSKR/cost_reencodingError0.0001_kappa0001_maxSKR.csv <==
"Ltot","cost"
100.,808572.8305673251
125.89254117941661,806215.7803373269
158.48931924611142,807789.0045129204
199.5262314968879,816976.5626889665
251.1886431509582,819396.8888237594
316.2277660168379,827397.9280748396
398.1071705534969,831301.2457456583
501.18723362727246,836696.0215101701
630.957344480193,845514.6272382694
794.3282347242822,854515.5013858208
1000.,862602.9532811492
1258.9254117941662,870710.8344352967
1584.8931924611143,889999.0342790039
1995.2623149688789,907859.7707450227
2511.8864315095825,927846.9868456679
3162.2776601683795,938425.2851813727
3981.0717055349696,975191.212148204
5011.872336272725,1.0082651220296529e6
6309.57344480193,1.0522969020696455e6
7943.282347242822,1.114498219855888e6
10000.,1.22197163293316e6


==> assets/csv/21_points_dc4bd9b3/cost_kappa0001_maxSKR/cost_reencodingError0.0003_kappa0001_maxSKR.csv <==
"Ltot","cost"
100.,805805.9929101915
125.89254117941661,832611.6598969782
158.48931924611142,839634.3823943664
199.5262314968879,847436.0565440562
251.1886431509582,869770.3585388697
316.2277660168379,883130.5563923009
398.1071705534969,895436.7305939773
501.18723362727246,920281.7001921122
630.957344480193,878644.7954323876
794.3282347242822,835604.9432823185
1000.,862600.624144693
1258.9254117941662,901834.6249677006
1584.8931924611143,946194.39959952
1995.2623149688789,1.0120111068405216e6
2511.8864315095825,1.0976594093691593e6
3162.2776601683795,1.2271904202970925e6
3981.0717055349696,1.400717432758304e6
5011.872336272725,1.704156776446708e6
6309.57344480193,2.1333222578160814e6
7943.282347242822,3.2903038735914384e6
10000.,1.0791812521046706e7


==> assets/csv/21_points_dc4bd9b3/cost_kappa0001_maxSKR/cost_reencodingError0.0005_kappa0001_maxSKR.csv <==
"Ltot","cost"
100.,834105.4828288729
125.89254117941661,868162.4161587302
158.48931924611142,819449.8720444288
199.5262314968879,823651.7126684388
251.1886431509582,837474.1677928702
316.2277660168379,790468.7461660097
398.1071705534969,824292.0249087972
501.18723362727246,792516.4178455573
630.957344480193,838783.637331089
794.3282347242822,885800.0683799208
1000.,953781.7365830026
1258.9254117941662,1.0466404711818951e6
1584.8931924611143,1.189986755726374e6
1995.2623149688789,1.3977000260575274e6
2511.8864315095825,1.6911147145068788e6
3162.2776601683795,2.3606376348784785e6
3981.0717055349696,4.152433969046182e6
5011.872336272725,1.455981095444662e7
6309.57344480193,3.834844946772315e8
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_dc4bd9b3/cost_kappa0001_maxSKR/cost_reencodingError0.001_kappa0001_maxSKR.csv <==
"Ltot","cost"
100.,674380.398814888
125.89254117941661,711127.055040838
158.48931924611142,718309.8899097028
199.5262314968879,733969.7295376201
251.1886431509582,776804.7085846778
316.2277660168379,838330.179271935
398.1071705534969,916743.5373423772
501.18723362727246,1.0339310840999712e6
630.957344480193,1.20586870175153e6
794.3282347242822,1.4416591754959149e6
1000.,1.973667923291259e6
1258.9254117941662,3.2885589909703922e6
1584.8931924611143,9.279364234701809e6
1995.2623149688789,7.206518096380448e7
2511.8864315095825,3.6711481236782165e9
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_dc4bd9b3/cost_kappa0001_maxSKR/cost_reencodingError0.002_kappa0001_maxSKR.csv <==
"Ltot","cost"
100.,649536.2323074065
125.89254117941661,706483.5089450483
158.48931924611142,826505.9610505602
199.5262314968879,903548.1799597603
251.1886431509582,1.1057857140591147e6
316.2277660168379,1.5487595709658528e6
398.1071705534969,2.375659331749548e6
501.18723362727246,5.138612813229493e6
630.957344480193,1.7347253968737546e7
794.3282347242822,1.4537793726329884e8
1000.,5.779841425941155e9
1258.9254117941662,nan
1584.8931924611143,nan
1995.2623149688789,nan
2511.8864315095825,nan
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/L0_kappa0001/L0_reencodingError0.0001_kappa0001.csv <==
"Ltot","L0"
100.,3.8461538461538463
125.89254117941661,3.7027217993946064
158.48931924611142,3.6020299828661684
199.5262314968879,3.5629684195872837
251.1886431509582,3.3944411236615974
316.2277660168379,3.2940392293420615
398.1071705534969,3.2105416980120722
501.18723362727246,3.1324202101704532
630.957344480193,3.0045587832390144
794.3282347242822,2.9203243923686846
1000.,2.808988764044944
1258.9254117941662,2.71320131852191
1584.8931924611143,2.606732224442622
1995.2623149688789,2.5066109484533654
2511.8864315095825,2.394553318884254
3162.2776601683795,2.2964979376676684
3981.0717055349696,2.214166688284188
5011.872336272725,1.9562343232914619
6309.57344480193,1.6924821472108182
7943.282347242822,1.5776131772081077
10000.,1.4386419220256077


==> assets/csv/21_points_ea49e5c8/L0_kappa0001/L0_reencodingError0.0003_kappa0001.csv <==
"Ltot","L0"
100.,3.8461538461538463
125.89254117941661,3.7027217993946064
158.48931924611142,3.6020299828661684
199.5262314968879,3.4401074396015154
251.1886431509582,3.3051137256705028
316.2277660168379,3.2268139389473256
398.1071705534969,3.0623628504115152
501.18723362727246,2.948160197807485
630.957344480193,2.8421502003612296
794.3282347242822,2.7390628783595936
1000.,2.6178010471204187
1258.9254117941662,2.4978678805439802
1584.8931924611143,2.386887338043847
1995.2623149688789,2.2673435397373622
2511.8864315095825,1.9999095792273744
3162.2776601683795,1.7538977593834606
3981.0717055349696,1.63695382628905
5011.872336272725,1.5440148910267175
6309.57344480193,1.5434377311159322
7943.282347242822,1.314677647673423
10000.,1.2232415902140672


==> assets/csv/21_points_ea49e5c8/L0_kappa0001/L0_reencodingError0.0005_kappa0001.csv <==
"Ltot","L0"
100.,3.8461538461538463
125.89254117941661,3.4970150327615723
158.48931924611142,3.4454199836111177
199.5262314968879,3.3254371916147987
251.1886431509582,3.22036721988408
316.2277660168379,3.1002722158513523
398.1071705534969,2.97094903398132
501.18723362727246,2.847654736518594
630.957344480193,2.7196437262077287
794.3282347242822,2.578987775078838
1000.,2.4630541871921183
1258.9254117941662,2.3313433551743814
1584.8931924611143,2.1047718359377345
1995.2623149688789,1.9447001120554377
2511.8864315095825,1.6525568628352514
3162.2776601683795,1.5654839901823663
3981.0717055349696,1.4636293035055035
5011.872336272725,1.427883856487956
6309.57344480193,1.5211122094508027
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/L0_kappa0001/L0_reencodingError0.001_kappa0001.csv <==
"Ltot","L0"
100.,3.5714285714285716
125.89254117941661,3.4970150327615723
158.48931924611142,3.301860817627321
199.5262314968879,3.1175973671388735
251.1886431509582,2.99034098989236
316.2277660168379,2.8747978728803445
398.1071705534969,2.726761442147239
501.18723362727246,2.493468824016281
630.957344480193,2.363136121648663
794.3282347242822,2.225009060852331
1000.,2.032520325203252
1258.9254117941662,1.7485075163807862
1584.8931924611143,1.722709991805559
1995.2623149688789,1.79753361708908
2511.8864315095825,2.033916138874156
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/L0_kappa0001/L0_reencodingError0.002_kappa0001.csv <==
"Ltot","L0"
100.,3.3333333333333335
125.89254117941661,2.9974414566527767
158.48931924611142,2.934987393446508
199.5262314968879,2.771197659678999
251.1886431509582,2.616548366155815
316.2277660168379,2.470529422006546
398.1071705534969,2.3696855390089104
501.18723362727246,2.227498816121211
630.957344480193,2.3809711112460112
794.3282347242822,2.3225971775563807
1000.,2.73224043715847
1258.9254117941662,nan
1584.8931924611143,nan
1995.2623149688789,nan
2511.8864315095825,nan
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/SKR_kappa0001/SKR_reencodingError0.0001_kappa0001.csv <==
"Ltot","SKR"
100.,20159.994888744044
125.89254117941661,20218.18956056356
158.48931924611142,20067.198369846887
199.5262314968879,19568.770062585772
251.1886431509582,19778.28953233269
316.2277660168379,19601.977370036577
398.1071705534969,19313.507458623924
501.18723362727246,18966.72018543118
630.957344480193,18908.92637263651
794.3282347242822,18553.643355785112
1000.,18343.306218643174
1258.9254117941662,17997.290736120576
1584.8931924611143,17681.808828347563
1995.2623149688789,17275.342320619555
2511.8864315095825,16693.859194837598
3162.2776601683795,16179.124996621946
3981.0717055349696,15608.358479503586
5011.872336272725,15441.12161686131
6309.57344480193,15811.49140916278
7943.282347242822,15116.512486279453
10000.,14200.12738078847


==> assets/csv/21_points_ea49e5c8/SKR_kappa0001/SKR_reencodingError0.0003_kappa0001.csv <==
"Ltot","SKR"
100.,18948.864930089272
125.89254117941661,18867.105426060825
158.48931924611142,18537.5103584546
199.5262314968879,18526.541030866352
251.1886431509582,18340.43063110376
316.2277660168379,17801.39754341736
398.1071705534969,17710.11031659344
501.18723362727246,17282.032080995567
630.957344480193,16743.65129359139
794.3282347242822,16111.174735739625
1000.,15496.354508046816
1258.9254117941662,14766.05705794362
1584.8931924611143,13854.40354253787
1995.2623149688789,12838.224433949566
2511.8864315095825,12398.382535885827
3162.2776601683795,11900.115409695445
3981.0717055349696,10610.293754188138
5011.872336272725,8945.6851979647
6309.57344480193,6554.297545715671
7943.282347242822,4655.4388252828
10000.,1515.037438624277


==> assets/csv/21_points_ea49e5c8/SKR_kappa0001/SKR_reencodingError0.0005_kappa0001.csv <==
"Ltot","SKR"
100.,17840.837985172388
125.89254117941661,18673.215361785107
158.48931924611142,17995.77800663251
199.5262314968879,17594.254498752445
251.1886431509582,17059.44548078022
316.2277660168379,16538.80367681783
398.1071705534969,15991.92321901207
501.18723362727246,15319.115793597894
630.957344480193,14560.093287283367
794.3282347242822,13732.264891430155
1000.,12608.615918507481
1258.9254117941662,11368.426093499122
1584.8931924611143,10396.682292970616
1995.2623149688789,8937.5488110945
2511.8864315095825,8104.07962078074
3162.2776601683795,5918.483949365967
3981.0717055349696,3415.503245761924
5011.872336272725,970.5798938807364
6309.57344480193,34.46413117407175
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_ea49e5c8/SKR_kappa0001/SKR_reencodingError0.001_kappa0001.csv <==
"Ltot","SKR"
100.,16738.102541139964
125.89254117941661,15877.918391331239
158.48931924611142,15537.826224294788
199.5262314968879,15032.274240333023
251.1886431509582,14127.591849543216
316.2277660168379,13015.34699444022
398.1071705534969,11868.976960550812
501.18723362727246,10942.014076821244
630.957344480193,9357.29268881578
794.3282347242822,7512.559733348395
1000.,5536.422956930245
1258.9254117941662,3612.871017836156
1584.8931924611143,1337.4765259803764
1995.2623149688789,155.46058960377414
2511.8864315095825,2.689216771426122
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_ea49e5c8/SKR_kappa0001/SKR_reencodingError0.002_kappa0001.csv <==
"Ltot","SKR"
100.,13083.735227945406
125.89254117941661,12708.7368361639
158.48931924611142,11098.284595077232
199.5262314968879,9655.075169976844
251.1886431509582,7901.960126263427
316.2277660168379,5953.66051372092
398.1071705534969,3785.4809781486715
501.18723362727246,1794.2440648638535
630.957344480193,493.5316417815291
794.3282347242822,60.15296124707788
1000.,1.2838388871019841
1258.9254117941662,0.
1584.8931924611143,0.
1995.2623149688789,0.
2511.8864315095825,0.
3162.2776601683795,0.
3981.0717055349696,0.
5011.872336272725,0.
6309.57344480193,0.
7943.282347242822,0.
10000.,0.


==> assets/csv/21_points_ea49e5c8/cost_kappa0001/cost_reencodingError0.0001_kappa0001.csv <==
"Ltot","cost"
100.,257936.57333233368
125.89254117941661,267157.0557761928
158.48931924611142,276691.570447064
199.5262314968879,286849.76105666003
251.1886431509582,297901.70249858015
316.2277660168379,309742.88934769644
398.1071705534969,322545.15983124333
501.18723362727246,336633.81678424135
630.957344480193,352032.2242075843
794.3282347242822,369121.8004373709
1000.,388152.4908941227
1258.9254117941662,409581.982439557
1584.8931924611143,433917.2187281344
1995.2623149688789,461866.4343237179
2511.8864315095825,500321.006708576
3162.2776601683795,538280.8203732932
3981.0717055349696,578711.9522895361
5011.872336272725,662110.1987006235
6309.57344480193,747365.529107654
7943.282347242822,838644.4233267371
10000.,979005.3023614555


==> assets/csv/21_points_ea49e5c8/cost_kappa0001/cost_reencodingError0.0003_kappa0001.csv <==
"Ltot","cost"
100.,274422.7698695988
125.89254117941661,286288.32426325494
158.48931924611142,299523.75071193656
199.5262314968879,313807.7367162203
251.1886431509582,329939.3080853183
316.2277660168379,348178.51794012415
398.1071705534969,368767.02658400725
501.18723362727246,392540.1734645657
630.957344480193,420274.2670125196
794.3282347242822,453211.3584621833
1000.,493019.18048098113
1258.9254117941662,542245.5415552773
1584.8931924611143,604797.8542685111
1995.2623149688789,687080.6284172682
2511.8864315095825,806593.2870968109
3162.2776601683795,958240.559018159
3981.0717055349696,1.1515058758896228e6
5011.872336272725,1.4479877909995143e6
6309.57344480193,1.9770366925182308e6
7943.282347242822,3.267759549003757e6
10000.,1.0791812521046704e7


==> assets/csv/21_points_ea49e5c8/cost_kappa0001/cost_reencodingError0.0005_kappa0001.csv <==
"Ltot","cost"
100.,291466.12980409025
125.89254117941661,306276.2989238129
158.48931924611142,322564.9686875643
199.5262314968879,341830.1584732517
251.1886431509582,364048.87061724777
316.2277660168379,390055.2030728691
398.1071705534969,420953.4740913765
501.18723362727246,458467.9327005031
630.957344480193,505072.61649500515
794.3282347242822,564726.9840746871
1000.,644004.072491502
1258.9254117941662,754611.4883860558
1584.8931924611143,913966.3346543086
1995.2623149688789,1.1506915655962944e6
2511.8864315095825,1.4933784650625587e6
3162.2776601683795,2.158593629108155e6
3981.0717055349696,4.0007756410033326e6
5011.872336272725,1.4431312187065208e7
6309.57344480193,3.815060318290914e8
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/cost_kappa0001/cost_reencodingError0.001_kappa0001.csv <==
"Ltot","cost"
100.,334565.99911704246
125.89254117941661,360196.03760763025
158.48931924611142,389835.13006078615
199.5262314968879,426761.5457158507
251.1886431509582,473414.0493671607
316.2277660168379,534523.655446318
398.1071705534969,617973.0910580176
501.18723362727246,733041.8741798087
630.957344480193,904463.4948587285
794.3282347242822,1.1964933071093217e6
1000.,1.7773208579887724e6
1258.9254117941662,3.1659936165892733e6
1584.8931924611143,8.680238428802067e6
1995.2623149688789,7.157027137799646e7
2511.8864315095825,3.6565468493105855e9
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/cost_kappa0001/cost_reencodingError0.002_kappa0001.csv <==
"Ltot","cost"
100.,458584.6392844045
125.89254117941661,525021.2714057587
158.48931924611142,613999.3313388864
199.5262314968879,747492.4883728307
251.1886431509582,967311.5976910873
316.2277660168379,1.359740077784779e6
398.1071705534969,2.229555097117364e6
501.18723362727246,5.004157791677719e6
630.957344480193,1.7020051419038072e7
794.3282347242822,1.431525504006738e8
1000.,5.701650007286717e9
1258.9254117941662,nan
1584.8931924611143,nan
1995.2623149688789,nan
2511.8864315095825,nan
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/mII-to-mI_kappa0001/mII-to-mI-ratio_reencodingError0.0001_kappa0001.csv <==
"Ltot","mII/mI"
100.,1.
125.89254117941661,1.
158.48931924611142,1.
199.5262314968879,1.
251.1886431509582,1.
316.2277660168379,1.
398.1071705534969,1.
501.18723362727246,1.
630.957344480193,1.
794.3282347242822,1.
1000.,1.
1258.9254117941662,1.
1584.8931924611143,1.
1995.2623149688789,1.
2511.8864315095825,0.9980952380952381
3162.2776601683795,0.9985486211901307
3981.0717055349696,1.
5011.872336272725,0.5
6309.57344480193,0.3333333333333333
7943.282347242822,0.25
10000.,0.16666666666666666


==> assets/csv/21_points_ea49e5c8/mII-to-mI_kappa0001/mII-to-mI-ratio_reencodingError0.0003_kappa0001.csv <==
"Ltot","mII/mI"
100.,1.
125.89254117941661,1.
158.48931924611142,1.
199.5262314968879,1.
251.1886431509582,1.
316.2277660168379,1.
398.1071705534969,1.
501.18723362727246,1.
630.957344480193,1.
794.3282347242822,1.
1000.,1.
1258.9254117941662,1.
1584.8931924611143,1.
1995.2623149688789,1.
2511.8864315095825,1.
3162.2776601683795,0.5
3981.0717055349696,0.3333333333333333
5011.872336272725,0.33305954825462014
6309.57344480193,0.3333333333333333
7943.282347242822,0.2
10000.,0.14271736091696952


==> assets/csv/21_points_ea49e5c8/mII-to-mI_kappa0001/mII-to-mI-ratio_reencodingError0.0005_kappa0001.csv <==
"Ltot","mII/mI"
100.,1.
125.89254117941661,1.
158.48931924611142,1.
199.5262314968879,1.
251.1886431509582,1.
316.2277660168379,1.
398.1071705534969,1.
501.18723362727246,1.
630.957344480193,1.
794.3282347242822,1.
1000.,1.
1258.9254117941662,1.
1584.8931924611143,0.5
1995.2623149688789,0.5
2511.8864315095825,0.3333333333333333
3162.2776601683795,0.3333333333333333
3981.0717055349696,0.25
5011.872336272725,0.25
6309.57344480193,0.24977402832178366
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/mII-to-mI_kappa0001/mII-to-mI-ratio_reencodingError0.001_kappa0001.csv <==
"Ltot","mII/mI"
100.,1.
125.89254117941661,1.
158.48931924611142,1.
199.5262314968879,1.
251.1886431509582,1.
316.2277660168379,1.
398.1071705534969,1.
501.18723362727246,0.5
630.957344480193,0.5
794.3282347242822,0.5
1000.,0.3333333333333333
1258.9254117941662,0.3333333333333333
1584.8931924611143,0.25
1995.2623149688789,0.25
2511.8864315095825,0.25
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/mII-to-mI_kappa0001/mII-to-mI-ratio_reencodingError0.002_kappa0001.csv <==
"Ltot","mII/mI"
100.,1.
125.89254117941661,0.5
158.48931924611142,0.5
199.5262314968879,0.5
251.1886431509582,0.3333333333333333
316.2277660168379,0.3333333333333333
398.1071705534969,0.3333333333333333
501.18723362727246,0.25
630.957344480193,0.25
794.3282347242822,0.2
1000.,0.2
1258.9254117941662,nan
1584.8931924611143,nan
1995.2623149688789,nan
2511.8864315095825,nan
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/21_points_ea49e5c8/mII_kappa0001/mII_reencodingError0.001_kappa0001.csv <==
"Ltot","mII"
100.,14
125.89254117941661,18
158.48931924611142,24
199.5262314968879,32
251.1886431509582,42
316.2277660168379,55
398.1071705534969,73
501.18723362727246,67
630.957344480193,89
794.3282347242822,119
1000.,123
1258.9254117941662,180
1584.8931924611143,184
1995.2623149688789,222
2511.8864315095825,247
3162.2776601683795,nan
3981.0717055349696,nan
5011.872336272725,nan
6309.57344480193,nan
7943.282347242822,nan
10000.,nan


==> assets/csv/elevenError.csv <==
"epsr","errorEff"
0.0001,0.1261
0.00010752168531898921,0.1261
0.00011560912813835741,0.1261
0.00012430488295695166,0.1261
0.00013365470508911142,0.1261
0.0001437077914199376,0.1261
0.0001545170392694147,0.1261
0.00016613932472747905,0.1261
0.0001786358019245737,0.1261
0.00019207222481239299,0.1261
0.00020651929314796272,0.1261
0.00022205302450155334,0.1261
0.00023875515424585844,0.1261
0.00025671356563109924,0.1261
0.0002760227522090274,0.1261
0.00029678431503900375,0.1261
0.0003191074972923552,0.1261
0.0003431097590679882,0.1261
0.00036891739544382435,0.1261
0.0003966662010161199,0.1261
0.0004265021844233416,0.1261
0.00045858233661428085,0.1261
0.000493075456902875,0.1261
0.0005301630411562774,0.1261
0.0005700402367896359,0.1261
0.0006129168695925734,0.1261
0.0006590185477903263,0.1261
0.0007085878491488879,0.1261
0.0007618855973704613,0.1261
0.0008191922344953685,0.1261
0.0008808092965317064,0.1261
0.0009470610000772239,0.1261
0.0010182959482819048,0.1261
0.001094888965127687,0.1261
0.001177243067676929,0.1261
0.001265791586667203,0.1261
0.0013610004466105506,0.1261
0.0014633706173946342,0.1261
0.0015734407502856099,0.1261
0.0016917900122028363,0.1261
0.0018190411331788228,0.1261
0.0019558636830395095,0.1261
0.002102977594546136,0.1261
0.0022611569515367455,0.1261
0.002431234061999789,0.1261
0.002614103837511492,0.1261
0.002810728502080728,0.1261
0.0030221426551783792,0.1261
0.0032494587155918425,0.1261
0.0034938727747491297,0.1261
0.003756670890311596,0.1261
0.0040392358531509045,0.1261
0.004343054463316705,0.1261
0.004669725353279704,0.1261
0.005020967399614466,0.1261
0.005398628767382501,0.1261
0.00580469663480544,0.1261
0.006241307649397462,0.1261
0.006710759170575148,0.1261
0.007215521357901021,0.1261
0.007758250168566794,0.1261
0.008341801332506338,0.1261
0.008969245378672715,0.1261
0.009643883791544459,0.1261
0.01036926638287344,0.1261
0.011149209970080915,0.1261
0.011987818459583773,0.1261
0.012889504440725365,0.1261
0.013859012403933882,0.1261
0.01490144370527747,0.1261
0.01602228340877477,0.1261
0.017227429147699425,0.1261
0.018523222156741202,0.1261
0.019916480638308563,0.1261
0.02141453563853955,0.1261
0.02302526962179329,0.1261
0.024757157946593427,0.1261
0.026619313461261316,0.1261
0.02862153445389273,0.1261
0.030774356208980617,0.1261
0.03308910644196496,0.1261
0.03557796490339495,0.1261
0.03825402746632875,0.1261
0.0411313750341857,0.1261
0.04422514763163048,0.1261
0.04755162406834014,0.1261
0.05112830759482943,0.1261
0.05497401800103736,0.1261
0.059108990642279875,0.1261
0.06355498291362295,0.1261
0.06833538873292302,0.1261
0.07347536163492151,0.1261
0.07900194712408971,0.1261
0.084944224982638,0.1261
0.09133346228248625,0.1261
0.09820327790631257,0.1261
0.10558981944335787,0.1261
0.1261353195339077614,0.1261
0.12207146966133182,0.1261
0.1312533014735226,0.1261
0.14112576178114533,0.1261
0.15174079748634944,0.1261
0.16315426277379735,0.1261
0.17542621300415914,0.1261
0.18862122071335174,0.1261
0.20280871538024617,0.1261
0.21806334875063277,0.1261
0.23446538763970537,0.1261
0.2521011362799125,0.1261
0.2710633904364837,0.1261
0.2914519256800991,0.1261
0.31337402238589046,0.1261
0.33694503022121597,0.1261
0.3622889750924289,0.1261
0.38953921174427264,0.1261
0.4188391254457479,0.1261
0.45034288645458403,0.1261
0.48421626123015077,0.1261
0.5206374846632574,0.1261
0.5597981979123284,0.1261
0.6019044567806663,0.1261
0.6471778159406795,0.1261
0.6958564947100445,0.1261
0.748196630513883,0.1261
0.8044736266284185,0.1261
0.8649836012976684,0.1261
0.9300449458481393,0.1261
1.,0.1261


==> assets/csv/exactError.csv <==
"epsr","errorEff"
0.0001,0.0019587392434581297
0.00010752168531898921,0.002201848134710027
0.00011560912813835741,0.0024780343637231805
0.00012430488295695166,0.002792050232793608
0.00013365470508911142,0.003149346177810597
0.0001437077914199376,0.003556172720415751
0.0001545170392694147,0.004019696685991003
0.00016613932472747905,0.004548133462831561
0.0001786358019245737,0.005150897202853
0.00019207222481239299,0.005838770998122245
0.00020651929314796272,0.006624099137520378
0.00022205302450155334,0.007521003597375175
0.00023875515424585844,0.008545626852791255
0.00025671356563109924,0.00971640293069076
0.0002760227522090274,0.011054358285094046
0.00029678431503900375,0.012583443480862821
0.0003191074972923552,0.01433089578736213
0.0003431097590679882,0.016327631428634137
0.00036891739544382435,0.01860866434834718
0.0003966662010161199,0.021213545695826563
0.0004265021844233416,0.024186814649843513
0.00045858233661428085,0.02757844641113749
0.000493075456902875,0.0314442769332004
0.0005301630411562774,0.035846375904404315
0.0005700402367896359,0.04085332932422037
0.0006129168695925734,0.046540380444314966
0.0006590185477903263,0.052989362664016104
0.0007085878491488879,0.060288340155737474
0.0007618855973704613,0.06853085191932329
0.0008191922344953685,0.07781463344723483
0.0008808092965317064,0.08823966905778302
0.0009470610000772239,0.09990541010130471
0.0010182959482819048,0.11290698441203717
0.001094888965127687,0.12733022735085076
0.001177243067676929,0.14324539398926672
0.001265791586667203,0.16069947752324842
0.0013610004466105506,0.17970717521470736
0.0014633706173946342,0.200240724952382
0.0015734407502856099,0.22221909523979388
0.0016917900122028363,0.24549735283648288
0.0018190411331788228,0.26985744223343455
0.0019558636830395095,0.2950020479869969
0.002102977594546136,0.3205535925405738
0.0022611569515367455,0.34606061717033887
0.002431234061999789,0.3710136244165855
0.002614103837511492,0.39487172801908466
0.002810728502080728,0.4171000007254779
0.0030221426551783792,0.43721520788368495
0.0032494587155918425,0.4548349017851602
0.0034938727747491297,0.46972222518134454
0.003756670890311596,0.4818171843106219
0.0040392358531509045,0.49124569917543104
0.004343054463316705,0.498301200116801
0.004669725353279704,0.5033997583982845
0.005020967399614466,0.5070171710472788
0.005398628767382501,0.5096223066299345
0.00580469663480544,0.5116224670587034
0.006241307649397462,0.5133322054487439
0.006710759170575148,0.514968471955459
0.007215521357901021,0.5166661091499201
0.007758250168566794,0.518502762784375
0.008341801332506338,0.5205229095264485
0.008969245378672715,0.5227552231404042
0.009643883791544459,0.5252224546161879
0.01036926638287344,0.5279458635783447
0.011149209970080915,0.530946698075236
0.011987818459583773,0.5342464262757507
0.012889504440725365,0.5378665321363338
0.013859012403933882,0.5418281612636062
0.01490144370527747,0.5461516956664845
0.01602228340877477,0.5508562803352852
0.017227429147699425,0.5559593173514557
0.018523222156741202,0.5614759469496913
0.019916480638308563,0.5674185402325201
0.02141453563853955,0.5737962329468176
0.02302526962179329,0.5806145329501107
0.024757157946593427,0.5878750348588905
0.026619313461261316,0.5955752730968269
0.02862153445389273,0.6037087385307329
0.030774356208980617,0.6122650737993942
0.03308910644196496,0.6212304484572652
0.03557796490339495,0.6305880978757112
0.03825402746632875,0.6403189907254632
0.0411313750341857,0.6504025706059338
0.04422514763163048,0.660817500196659
0.04755162406834014,0.6715423236456102
0.05112830759482943,0.682555957302506
0.05497401800103736,0.6938379227000986
0.059108990642279875,0.7053682507716301
0.06355498291362295,0.7171270137227228
0.06833538873292302,0.7290934804332717
0.07347536163492151,0.7412449404288044
0.07900194712408971,0.7535552954043432
0.084944224982638,0.7659935682255335
0.09133346228248625,0.7785225172286223
0.09820327790631257,0.7910975579640651
0.10558981944335787,0.8036661772939845
0.11353195339077614,0.8161679740709419
0.12207146966133182,0.8285353833783595
0.1312533014735226,0.8406950531539612
0.14112576178114533,0.8525697636911189
0.15174079748634944,0.864080730913709
0.16315426277379735,0.8751501229894422
0.17542621300415914,0.8857036423849425
0.18862122071335174,0.8956730648194003
0.20280871538024617,0.904998660311779
0.21806334875063277,0.9136314320844041
0.23446538763970537,0.921535092024188
0.2521011362799125,0.9286876572567833
0.2710633904364837,0.9350825212932151
0.2914519256800991,0.9407288452291496
0.31337402238589046,0.9456511410883409
0.33694503022121597,0.9498879803625573
0.3622889750924289,0.9534898467728122
0.38953921174427264,0.9565162499397025
0.4188391254457479,0.9590323122736728
0.45034288645458403,0.9611051214461114
0.48421626123015077,0.9628001912581687
0.5206374846632574,0.9641783809833947
0.5597981979123284,0.9652935779537114
0.6019044567806663,0.9661913506194044
0.6471778159406795,0.9669086437243994
0.6958564947100445,0.9674744411520224
0.748196630513883,0.9679111990738763
0.8044736266284185,0.9682367782419538
0.8649836012976684,0.968466581814353
0.9300449458481393,0.968615603010751
1.,0.9687000489238297


==> assets/csv/homogeneous_SKR_reencodingError0.0001.csv <==
"Ltot","SKR"
100.,108130.13512637818
104.71285480508986,108160.07944973452
109.64781961431851,107645.3662782825
114.81536214968817,106673.17755299213
120.22644346174131,102301.87555435744
125.89254117941661,100739.82568526546
131.82567385564076,98822.97967702898
138.03842646028838,96580.31369483111
144.54397707459282,91300.36476738247
151.35612484362073,111421.4631894699
158.48931924611142,110338.82049732342
165.95869074375597,108931.69345751916
173.78008287493762,108958.7341671333
181.97008586099827,102242.71205583266
190.54607179632484,101813.78828318829
199.5262314968879,101023.35789740883
208.9296130854041,99911.13994956626
218.77616239495518,98503.28067423722
229.08676527677747,97989.31767430835
239.88329190194898,97109.88190148548
251.1886431509582,95906.7925079391
263.02679918953817,95368.14157357649
275.42287033381695,94460.17256900058
288.40315031266056,93228.2233678063
301.9951720402019,92484.87366248363
316.2277660168379,91393.21041408303
331.1311214825908,90665.23212058164
346.73685045253166,89584.12438433216
363.07805477010174,88195.0440441603
380.18939632056123,87075.63620727348
398.1071705534969,85648.76863399277
416.8693834703355,84424.2638583375
436.51583224016565,83339.4512677843
457.0881896148752,81937.71293369986
478.63009232263806,80259.3946447326
501.18723362727246,79043.85280227478
524.8074602497724,77523.68294352034
549.5408738576249,76041.05615262986
575.4399373371566,74289.41983797845
602.5595860743581,72821.74767329577
630.957344480193,71081.18457076578
660.6934480075964,69326.57290756181
691.8309709189364,67543.20931694792
724.4359600749907,65719.74230373574
758.5775750291835,63847.88054851936
794.3282347242822,62079.25199609972
831.7637711026708,60226.63953931718
870.9635899560797,58162.46475763108
912.0108393559096,56280.853334520514
954.9925860214369,54196.49863485941
1000.,51946.47797937847
1047.1285480508984,49652.08835486391
1096.478196143185,47402.887966723996
1148.1536214968842,45259.72579103725
1202.2644346174131,43252.599352420606
1258.9254117941662,40850.33628929038
1318.2567385564075,38597.92917539809
1380.3842646028838,36357.1311043175
1445.439770745928,33994.73030781849
1513.5612484362073,31980.699737047868
1584.8931924611143,29493.645494351662
1659.5869074375598,27300.149313960203
1737.8008287493765,25109.29290882592
1819.7008586099826,22960.95698952435
1905.4607179632483,20861.42161360132
1995.2623149688789,18699.85294581291
2089.2961308540407,16754.920799251977
2187.761623949552,14767.143716491819
2290.867652767775,12881.641037515587
2398.83291901949,11135.98677333911
2511.8864315095825,9558.79046396946
2630.2679918953813,7834.6972692535965
2754.2287033381635,6546.86108309352
2884.031503126606,5314.7951081430365
3019.951720402019,4247.800220020978
3162.2776601683795,3323.5769539758753
3311.311214825908,2532.2552134487846
3467.368504525317,1857.1206185606484
3630.7805477010174,1316.823043247015
3801.8939632056126,889.6063730957014
3981.0717055349696,583.6962933320583
4168.693834703356,361.76408877525955
4365.158322401657,209.17447189072797
4570.881896148751,111.47211370506194
4786.300923226381,53.64171821809333
5011.872336272725,22.974795517581917
5248.074602497723,8.473650507900302
5495.408738576249,2.594615058325836
5754.399373371567,0.
6025.595860743581,0.
6309.57344480193,0.
6606.9344800759645,0.
6918.309709189363,0.
7244.359600749906,0.
7585.775750291836,0.
7943.282347242822,0.
8317.63771102671,0.
8709.635899560797,0.
9120.108393559096,0.
9549.92586021437,0.
10000.,0.


==> assets/csv/homogeneous_SKR_reencodingError0.0003.csv <==
"Ltot","SKR"
100.,102450.42425714748
104.71285480508986,102129.49554715719
109.64781961431851,98209.50868783193
114.81536214968817,97204.59469416806
120.22644346174131,95785.00298118572
125.89254117941661,94006.85199417533
131.82567385564076,91910.83771526183
138.03842646028838,89526.85289039547
144.54397707459282,84492.28518074709
151.35612484362073,81672.36087631976
158.48931924611142,91453.76248627855
165.95869074375597,91876.67148574986
173.78008287493762,90301.4701725642
181.97008586099827,88468.82796451927
190.54607179632484,87736.9463939062
199.5262314968879,86640.5499807773
208.9296130854041,85232.63214755124
218.77616239495518,83550.16552951741
229.08676527677747,82604.91687008744
239.88329190194898,80411.53839484153
251.1886431509582,78893.68910273655
263.02679918953817,77897.98646389747
275.42287033381695,75833.44851006939
288.40315031266056,74252.37050963035
301.9951720402019,72409.11262054993
316.2277660168379,70920.8133016384
331.1311214825908,69153.47103782363
346.73685045253166,67150.24241288812
363.07805477010174,64942.74813611924
380.18939632056123,62984.485380983475
398.1071705534969,61202.71435167288
416.8693834703355,59184.50693484385
436.51583224016565,56971.28148549265
457.0881896148752,54886.72568480948
478.63009232263806,52622.423430411574
501.18723362727246,50451.498068273584
524.8074602497724,48122.875160056596
549.5408738576249,45668.66222013361
575.4399373371566,41532.78861524629
602.5595860743581,39291.42772003585
630.957344480193,37109.044735332776
660.6934480075964,34839.53512780784
691.8309709189364,32626.04752119118
724.4359600749907,30354.422104475052
758.5775750291835,28142.003151904803
794.3282347242822,25980.547047371994
831.7637711026708,23796.956999281556
870.9635899560797,21617.376187850306
912.0108393559096,19516.407730625935
954.9925860214369,17449.4835943897
1000.,15438.071298805085
1047.1285480508984,13533.432467778037
1096.478196143185,11429.188270763007
1148.1536214968842,9811.315598087642
1202.2644346174131,8295.453844783431
1258.9254117941662,6894.349814205733
1318.2567385564075,5596.701192215037
1380.3842646028838,4468.502467327193
1445.439770745928,3455.855029421513
1513.5612484362073,2592.1158106923435
1584.8931924611143,1875.0999988649135
1659.5869074375598,1296.7072575589998
1737.8008287493765,848.3364752250429
1819.7008586099826,521.9436838838743
1905.4607179632483,295.79670199039606
1995.2623149688789,152.43158113586423
2089.2961308540407,69.59430843486093
2187.761623949552,27.438893564282377
2290.867652767775,8.97566880550636
2398.83291901949,2.328299295764483
2511.8864315095825,0.
2630.2679918953813,0.
2754.2287033381635,0.
2884.031503126606,0.
3019.951720402019,0.
3162.2776601683795,0.
3311.311214825908,0.
3467.368504525317,0.
3630.7805477010174,0.
3801.8939632056126,0.
3981.0717055349696,0.
4168.693834703356,0.
4365.158322401657,0.
4570.881896148751,0.
4786.300923226381,0.
5011.872336272725,0.
5248.074602497723,0.
5495.408738576249,0.
5754.399373371567,0.
6025.595860743581,0.
6309.57344480193,0.
6606.9344800759645,0.
6918.309709189363,0.
7244.359600749906,0.
7585.775750291836,0.
7943.282347242822,0.
8317.63771102671,0.
8709.635899560797,0.
9120.108393559096,0.
9549.92586021437,0.
10000.,0.


==> assets/csv/homogeneous_SKR_reencodingError0.0005.csv <==
"Ltot","SKR"
100.,97453.97086085659
104.71285480508986,93754.7425981632
109.64781961431851,92967.11401467229
114.81536214968817,91719.01665656178
120.22644346174131,90088.3469007569
125.89254117941661,88131.27703139123
131.82567385564076,85888.88894626383
138.03842646028838,83391.71586927582
144.54397707459282,78575.28980025694
151.35612484362073,75707.99589211268
158.48931924611142,74579.72170613274
165.95869074375597,80588.33643073603
173.78008287493762,80294.18345797207
181.97008586099827,78299.9063985136
190.54607179632484,76088.22370746528
199.5262314968879,74807.4251144568
208.9296130854041,73215.07227816783
218.77616239495518,71359.76945114585
229.08676527677747,69276.60412808285
239.88329190194898,67796.86833493318
251.1886431509582,66027.27516253093
263.02679918953817,64018.532766087155
275.42287033381695,58786.840536488904
288.40315031266056,56701.63401212205
301.9951720402019,54977.50101464569
316.2277660168379,53036.23220029292
331.1311214825908,50919.01167504317
346.73685045253166,48657.11601445318
363.07805477010174,46631.046192432455
380.18939632056123,44451.87604754903
398.1071705534969,42152.63344321586
416.8693834703355,39759.63521607261
436.51583224016565,37537.25517886193
457.0881896148752,35433.57956104502
478.63009232263806,33040.584557859904
501.18723362727246,30779.181716397918
524.8074602497724,28471.40526699379
549.5408738576249,26143.14601503182
575.4399373371566,23932.469542982373
602.5595860743581,21068.82176477156
630.957344480193,19031.03295527685
660.6934480075964,17097.99138216764
691.8309709189364,15135.929228296514
724.4359600749907,13297.767809781375
758.5775750291835,11531.789069014487
794.3282347242822,9821.36428888595
831.7637711026708,8259.236758747395
870.9635899560797,6816.808045250024
912.0108393559096,5506.107858516649
954.9925860214369,4324.062439549038
1000.,3297.630318451285
1047.1285480508984,2428.7116169028072
1096.478196143185,1710.867703070264
1148.1536214968842,1142.8697910335143
1202.2644346174131,718.1594548723481
1258.9254117941662,418.607115648995
1318.2567385564075,221.23817836056068
1380.3842646028838,104.21277063111168
1445.439770745928,42.415115167474205
1513.5612484362073,14.42280745585716
1584.8931924611143,3.8988191940296764
1659.5869074375598,0.
1737.8008287493765,0.
1819.7008586099826,0.
1905.4607179632483,0.
1995.2623149688789,0.
2089.2961308540407,0.
2187.761623949552,0.
2290.867652767775,0.
2398.83291901949,0.
2511.8864315095825,0.
2630.2679918953813,0.
2754.2287033381635,0.
2884.031503126606,0.
3019.951720402019,0.
3162.2776601683795,0.
3311.311214825908,0.
3467.368504525317,0.
3630.7805477010174,0.
3801.8939632056126,0.
3981.0717055349696,0.
4168.693834703356,0.
4365.158322401657,0.
4570.881896148751,0.
4786.300923226381,0.
5011.872336272725,0.
5248.074602497723,0.
5495.408738576249,0.
5754.399373371567,0.
6025.595860743581,0.
6309.57344480193,0.
6606.9344800759645,0.
6918.309709189363,0.
7244.359600749906,0.
7585.775750291836,0.
7943.282347242822,0.
8317.63771102671,0.
8709.635899560797,0.
9120.108393559096,0.
9549.92586021437,0.
10000.,0.


==> assets/csv/homogeneous_SKR_reencodingError0.001.csv <==
"Ltot","SKR"
100.,83713.03753232099
104.71285480508986,80055.85996094291
109.64781961431851,79041.33254992262
114.81536214968817,77560.02467487796
120.22644346174131,75708.19743085744
125.89254117941661,71522.20095334978
131.82567385564076,69283.4115461259
138.03842646028838,68544.61613658129
144.54397707459282,65755.3727175416
151.35612484362073,62811.5601195396
158.48931924611142,61069.78270017264
165.95869074375597,57831.35615019605
173.78008287493762,56818.17224757456
181.97008586099827,54958.94856119619
190.54607179632484,52899.71484545195
199.5262314968879,51494.023063579865
208.9296130854041,49081.34869161387
218.77616239495518,46561.50119087956
229.08676527677747,44586.596817470134
239.88329190194898,42440.18032100862
251.1886431509582,38679.02407210296
263.02679918953817,36515.38047095901
275.42287033381695,34270.259573334195
288.40315031266056,31967.508436427368
301.9951720402019,29945.78850707681
316.2277660168379,27567.116483051213
331.1311214825908,25446.151915625345
346.73685045253166,23295.979782704562
363.07805477010174,21143.141420391607
380.18939632056123,19010.86026356476
398.1071705534969,16920.103141081603
416.8693834703355,15008.094527762965
436.51583224016565,13043.632461293517
457.0881896148752,11257.408196965398
478.63009232263806,9494.954277533312
501.18723362727246,7862.619678735362
524.8074602497724,6416.747261071109
549.5408738576249,5075.434087122314
575.4399373371566,3898.875020058004
602.5595860743581,2892.5631849698025
630.957344480193,2057.520656047114
660.6934480075964,1383.9259450331663
691.8309709189364,874.8955599425323
724.4359600749907,509.6728466662221
758.5775750291835,271.94359082275605
794.3282347242822,128.3993088767129
831.7637711026708,52.21862403067337
870.9635899560797,17.72794727931228
912.0108393559096,4.817803723184228
954.9925860214369,1.4363989772309012
1000.,0.
1047.1285480508984,0.
1096.478196143185,0.
1148.1536214968842,0.
1202.2644346174131,0.
1258.9254117941662,0.
1318.2567385564075,0.
1380.3842646028838,0.
1445.439770745928,0.
1513.5612484362073,0.
1584.8931924611143,0.
1659.5869074375598,0.
1737.8008287493765,0.
1819.7008586099826,0.
1905.4607179632483,0.
1995.2623149688789,0.
2089.2961308540407,0.
2187.761623949552,0.
2290.867652767775,0.
2398.83291901949,0.
2511.8864315095825,0.
2630.2679918953813,0.
2754.2287033381635,0.
2884.031503126606,0.
3019.951720402019,0.
3162.2776601683795,0.
3311.311214825908,0.
3467.368504525317,0.
3630.7805477010174,0.
3801.8939632056126,0.
3981.0717055349696,0.
4168.693834703356,0.
4365.158322401657,0.
4570.881896148751,0.
4786.300923226381,0.
5011.872336272725,0.
5248.074602497723,0.
5495.408738576249,0.
5754.399373371567,0.
6025.595860743581,0.
6309.57344480193,0.
6606.9344800759645,0.
6918.309709189363,0.
7244.359600749906,0.
7585.775750291836,0.
7943.282347242822,0.
8317.63771102671,0.
8709.635899560797,0.
9120.108393559096,0.
9549.92586021437,0.
10000.,0.


==> assets/csv/homogeneous_SKR_reencodingError0.002.csv <==
"Ltot","SKR"
100.,64426.518506965775
104.71285480508986,60933.60392831752
109.64781961431851,57342.702573440525
114.81536214968817,55690.99591255923
120.22644346174131,53654.339438135205
125.89254117941661,49887.461060588335
131.82567385564076,47563.47525753546
138.03842646028838,45050.03909531148
144.54397707459282,42401.572601328226
151.35612484362073,39661.274279218575
158.48931924611142,36864.42925291929
165.95869074375597,34040.76908114467
173.78008287493762,31216.169874300267
181.97008586099827,29321.315968240964
190.54607179632484,26863.501416867213
199.5262314968879,24873.300569224026
208.9296130854041,22436.46539446337
218.77616239495518,20394.211059588164
229.08676527677747,18052.230499379424
239.88329190194898,16061.031182400442
251.1886431509582,14100.099065825587
263.02679918953817,12029.333716802603
275.42287033381695,10251.137429570406
288.40315031266056,8571.252157830431
301.9951720402019,7010.135390218211
316.2277660168379,5527.52770265581
331.1311214825908,4281.720994724959
346.73685045253166,3166.0124287150834
363.07805477010174,2243.0432060122976
380.18939632056123,1527.2382042495128
398.1071705534969,955.9533438304936
416.8693834703355,561.3390614632024
436.51583224016565,316.6861603017376
457.0881896148752,173.5197549331461
478.63009232263806,87.8461943092165
501.18723362727246,40.582247015581636
524.8074602497724,16.255713398174418
549.5408738576249,5.546625663589281
575.4399373371566,1.5574795488305728
602.5595860743581,0.
630.957344480193,0.
660.6934480075964,0.
691.8309709189364,0.
724.4359600749907,0.
758.5775750291835,0.
794.3282347242822,0.
831.7637711026708,0.
870.9635899560797,0.
912.0108393559096,0.
954.9925860214369,0.
1000.,0.
1047.1285480508984,0.
1096.478196143185,0.
1148.1536214968842,0.
1202.2644346174131,0.
1258.9254117941662,0.
1318.2567385564075,0.
1380.3842646028838,0.
1445.439770745928,0.
1513.5612484362073,0.
1584.8931924611143,0.
1659.5869074375598,0.
1737.8008287493765,0.
1819.7008586099826,0.
1905.4607179632483,0.
1995.2623149688789,0.
2089.2961308540407,0.
2187.761623949552,0.
2290.867652767775,0.
2398.83291901949,0.
2511.8864315095825,0.
2630.2679918953813,0.
2754.2287033381635,0.
2884.031503126606,0.
3019.951720402019,0.
3162.2776601683795,0.
3311.311214825908,0.
3467.368504525317,0.
3630.7805477010174,0.
3801.8939632056126,0.
3981.0717055349696,0.
4168.693834703356,0.
4365.158322401657,0.
4570.881896148751,0.
4786.300923226381,0.
5011.872336272725,0.
5248.074602497723,0.
5495.408738576249,0.
5754.399373371567,0.
6025.595860743581,0.
6309.57344480193,0.
6606.9344800759645,0.
6918.309709189363,0.
7244.359600749906,0.
7585.775750291836,0.
7943.282347242822,0.
8317.63771102671,0.
8709.635899560797,0.
9120.108393559096,0.
9549.92586021437,0.
10000.,0.


==> assets/csv/homogeneous_cost_reencodingError0.0001.csv <==
"Ltot","cost"
100.,51789.447904184555
104.71285480508986,52976.62081314868
109.64781961431851,54223.13633815386
114.81536214968817,55520.53991041189
120.22644346174131,56913.38859789555
125.89254117941661,58348.611355791014
131.82567385564076,59873.777380171356
138.03842646028838,61507.09855204007
144.54397707459282,63651.22604411773
151.35612484362073,65226.46283800015
158.48931924611142,66333.00195689317
165.95869074375597,67484.73944338318
173.78008287493762,68656.44358448821
181.97008586099827,69873.25762884608
190.54607179632484,71133.22344221945
199.5262314968879,72432.09652948847
208.9296130854041,73774.59035588376
218.77616239495518,75173.4218502801
229.08676527677747,76621.33478146851
239.88329190194898,78128.22578506346
251.1886431509582,79698.81459641563
263.02679918953817,81325.51979065045
275.42287033381695,83024.26059306062
288.40315031266056,84798.35724347498
301.9951720402019,86645.2298904887
316.2277660168379,88578.03302184473
331.1311214825908,90599.9851030966
346.73685045253166,92717.44057429562
363.07805477010174,94935.66615779031
380.18939632056123,97265.58774422907
398.1071705534969,99714.38005873456
416.8693834703355,102290.4804116609
436.51583224016565,105005.66418962888
457.0881896148752,107869.21729079665
478.63009232263806,110895.44790159147
501.18723362727246,114095.97766215906
524.8074602497724,117487.99703569306
549.5408738576249,121088.35424490705
575.4399373371566,124914.91312976435
602.5595860743581,128989.789399701
630.957344480193,133335.72517326096
660.6934480075964,137980.38311906005
691.8309709189364,142953.492530596
724.4359600749907,148288.9702010044
758.5775750291835,154025.39888787043
794.3282347242822,160206.67829243114
831.7637711026708,166885.13173377572
870.9635899560797,174110.8287587462
912.0108393559096,181964.3048250629
954.9925860214369,190504.69576167376
1000.,199821.0543575373
1047.1285480508984,210031.83118545538
1096.478196143185,221254.9720589902
1148.1536214968842,233618.2510447438
1202.2644346174131,247302.64207304164
1258.9254117941662,262505.3339301185
1318.2567385564075,279470.25520194205
1380.3842646028838,298484.79107953183
1445.439770745928,319919.66885362787
1513.5612484362073,344181.11343121674
1584.8931924611143,371810.214141411
1659.5869074375598,403469.9263643494
1737.8008287493765,440014.2543635658
1819.7008586099826,482503.5830180882
1905.4607179632483,532318.7491520206
1995.2623149688789,591244.7764084276
2089.2961308540407,661601.0347650935
2187.761623949552,746587.6506096572
2290.867652767775,850555.248148825
2398.83291901949,979284.8441318718
2511.8864315095825,1.1411628400353086e6
2630.2679918953813,1.34029826111894e6
2754.2287033381635,1.5972002223144711e6
2884.031503126606,1.9350162659450748e6
3019.951720402019,2.390055948677853e6
3162.2776601683795,3.01805701416201e6
3311.311214825908,3.9117074733663932e6
3467.368504525317,5.227258769572014e6
3630.7805477010174,7.241018312866873e6
3801.8939632056126,1.0348327361458195e7
3981.0717055349696,1.5423433510496637e7
4168.693834703356,2.4295733291392677e7
4365.158322401657,4.0894568721098535e7
4570.881896148751,7.457913817804265e7
4786.300923226381,1.4987609977069283e8
5011.872336272725,3.3921932390233094e8
5248.074602497723,8.886820090549995e8
5495.408738576249,2.7927259559113297e9
5754.399373371567,nan
6025.595860743581,nan
6309.57344480193,nan
6606.9344800759645,nan
6918.309709189363,nan
7244.359600749906,nan
7585.775750291836,nan
7943.282347242822,nan
8317.63771102671,nan
8709.635899560797,nan
9120.108393559096,nan
9549.92586021437,nan
10000.,nan


==> assets/csv/homogeneous_cost_reencodingError0.0003.csv <==
"Ltot","cost"
100.,54660.583795574814
104.71285480508986,56104.80581961629
109.64781961431851,57575.5573931226
114.81536214968817,59136.70759901866
120.22644346174131,60785.5741139595
125.89254117941661,62527.66486983193
131.82567385564076,64376.57660740836
138.03842646028838,66352.9955631023
144.54397707459282,68780.00924329691
151.35612484362073,71188.12631449962
158.48931924611142,73131.4674176857
165.95869074375597,74765.21700411291
173.78008287493762,76469.17857317314
181.97008586099827,78267.28543734131
190.54607179632484,80153.46164173532
199.5262314968879,82142.35388725332
208.9296130854041,84233.59931453013
218.77616239495518,86439.00763264882
229.08676527677747,88777.59653421245
239.88329190194898,91241.89507545317
251.1886431509582,93857.86691572262
263.02679918953817,96636.00291691643
275.42287033381695,99586.9723399869
288.40315031266056,102733.56470102644
301.9951720402019,106094.96153686964
316.2277660168379,109688.57634116415
331.1311214825908,113542.7384223512
346.73685045253166,117680.0862456786
363.07805477010174,122141.09955723087
380.18939632056123,126952.13189399413
398.1071705534969,132155.48354580085
416.8693834703355,137806.87458704744
436.51583224016565,143955.09426968114
457.0881896148752,150669.19797728158
478.63009232263806,158020.06176692812
501.18723362727246,166102.13856343576
524.8074602497724,175013.15840721375
549.5408738576249,184884.15411099853
575.4399373371566,195818.969775643
602.5595860743581,207810.40696134174
630.957344480193,221233.03888584857
660.6934480075964,236334.18647199526
691.8309709189364,253414.56035385694
724.4359600749907,272853.3443697572
758.5775750291835,295111.09810046473
794.3282347242822,320781.78380467923
831.7637711026708,350621.09733176173
870.9635899560797,385596.99473390594
912.0108393559096,426986.07272953
954.9925860214369,476472.59167012176
1000.,536336.4269888347
1047.1285480508984,609685.3819509925
1096.478196143185,700614.5125834306
1148.1536214968842,811370.0076827817
1202.2644346174131,952540.508732306
1258.9254117941662,1.1360137801890345e6
1318.2567385564075,1.379798464949097e6
1380.3842646028838,1.711992730076241e6
1445.439770745928,2.1780777548582577e6
1513.5612484362073,2.8547206830657125e6
1584.8931924611143,3.8763951857564216e6
1659.5869074375598,5.492569171554014e6
1737.8008287493765,8.194053475289788e6
1819.7008586099826,1.3013521210444318e7
1905.4607179632483,2.2319646586717155e7
1995.2623149688789,4.208574458537656e7
2089.2961308540407,8.926906148026091e7
2187.761623949552,2.1922460398191634e8
2290.867652767775,6.468220580100468e8
2398.83291901949,2.4027783439821978e9
2511.8864315095825,nan
2630.2679918953813,nan
2754.2287033381635,nan
2884.031503126606,nan
3019.951720402019,nan
3162.2776601683795,nan
3311.311214825908,nan
3467.368504525317,nan
3630.7805477010174,nan
3801.8939632056126,nan
3981.0717055349696,nan
4168.693834703356,nan
4365.158322401657,nan
4570.881896148751,nan
4786.300923226381,nan
5011.872336272725,nan
5248.074602497723,nan
5495.408738576249,nan
5754.399373371567,nan
6025.595860743581,nan
6309.57344480193,nan
6606.9344800759645,nan
6918.309709189363,nan
7244.359600749906,nan
7585.775750291836,nan
7943.282347242822,nan
8317.63771102671,nan
8709.635899560797,nan
9120.108393559096,nan
9549.92586021437,nan
10000.,nan


==> assets/csv/homogeneous_cost_reencodingError0.0005.csv <==
"Ltot","cost"
100.,57463.02537015758
104.71285480508986,59079.21930589195
109.64781961431851,60822.23013951191
114.81536214968817,62673.58616844576
120.22644346174131,64629.29555287221
125.89254117941661,66696.28689104333
131.82567385564076,68890.22733696704
138.03842646028838,71234.59219770708
144.54397707459282,73959.38558409314
151.35612484362073,76796.41065591284
158.48931924611142,79525.62576572479
165.95869074375597,82247.08115813631
173.78008287493762,84566.41525139363
181.97008586099827,87028.28840117114
190.54607179632484,89665.60987778271
199.5262314968879,92455.84664188293
208.9296130854041,95444.81935851728
218.77616239495518,98643.22957052445
229.08676527677747,102077.12360173363
239.88329190194898,105759.35986109936
251.1886431509582,109735.71885615747
263.02679918953817,114023.80051455423
275.42287033381695,118582.63835864743
288.40315031266056,123525.2652091783
301.9951720402019,128892.83559541416
316.2277660168379,134752.17253349806
331.1311214825908,141155.2356991169
346.73685045253166,148181.38328779745
363.07805477010174,155929.67283656518
380.18939632056123,164495.75738147806
398.1071705534969,174003.56231333973
416.8693834703355,184620.1227025421
436.51583224016565,196513.93813328582
457.0881896148752,209924.86826270566
478.63009232263806,225113.88116682132
501.18723362727246,242445.72603462037
524.8074602497724,262347.64123409934
549.5408738576249,285381.6260679232
575.4399373371566,312234.53769372765
602.5595860743581,343436.3343718862
630.957344480193,379754.10870268993
660.6934480075964,423138.7538930821
691.8309709189364,475576.35542174487
724.4359600749907,539789.7059576502
758.5775750291835,619587.427433438
794.3282347242822,720384.7251944015
831.7637711026708,850105.7062844799
870.9635899560797,1.0206845931534399e6
912.0108393559096,1.250589935525576e6
954.9925860214369,1.569217162386184e6
1000.,2.0256970475505656e6
1047.1285480508984,2.705281658843574e6
1096.478196143185,3.763468393434443e6
1148.1536214968842,5.502251585280103e6
1202.2644346174131,8.54742855377265e6
1258.9254117941662,1.4307532447305802e7
1318.2567385564075,2.6264473282968413e7
1380.3842646028838,5.408273607208771e7
1445.439770745928,1.2853031352893196e8
1513.5612484362073,3.655553006054659e8
1584.8931924611143,1.3011367794097655e9
1659.5869074375598,nan
1737.8008287493765,nan
1819.7008586099826,nan
1905.4607179632483,nan
1995.2623149688789,nan
2089.2961308540407,nan
2187.761623949552,nan
2290.867652767775,nan
2398.83291901949,nan
2511.8864315095825,nan
2630.2679918953813,nan
2754.2287033381635,nan
2884.031503126606,nan
3019.951720402019,nan
3162.2776601683795,nan
3311.311214825908,nan
3467.368504525317,nan
3630.7805477010174,nan
3801.8939632056126,nan
3981.0717055349696,nan
4168.693834703356,nan
4365.158322401657,nan
4570.881896148751,nan
4786.300923226381,nan
5011.872336272725,nan
5248.074602497723,nan
5495.408738576249,nan
5754.399373371567,nan
6025.595860743581,nan
6309.57344480193,nan
6606.9344800759645,nan
6918.309709189363,nan
7244.359600749906,nan
7585.775750291836,nan
7943.282347242822,nan
8317.63771102671,nan
8709.635899560797,nan
9120.108393559096,nan
9549.92586021437,nan
10000.,nan


==> assets/csv/homogeneous_cost_reencodingError0.001.csv <==
"Ltot","cost"
100.,64506.08124111014
104.71285480508986,66802.83597389585
109.64781961431851,69230.4248878812
114.81536214968817,71869.07171684306
120.22644346174131,74707.81019008743
125.89254117941661,77742.26140910664
131.82567385564076,81021.90596487514
138.03842646028838,84550.58919655917
144.54397707459282,88378.78815899037
151.35612484362073,92564.20842599291
158.48931924611142,97118.3910581861
165.95869074375597,102108.68872229777
173.78008287493762,107354.09279263187
181.97008586099827,111990.09348499509
190.54607179632484,117065.4331320981
199.5262314968879,122634.79852616155
208.9296130854041,128723.38244727804
218.77616239495518,135472.8016785002
229.08676527677747,142938.27305988214
239.88329190194898,151266.75845590743
251.1886431509582,160564.33712126207
263.02679918953817,170752.87233049746
275.42287033381695,182226.2982479697
288.40315031266056,195237.71521191104
301.9951720402019,210096.0309220916
316.2277660168379,227129.65902628822
331.1311214825908,246854.5970826737
346.73685045253166,269882.9899175885
363.07805477010174,297006.07486617775
380.18939632056123,329287.456428717
398.1071705534969,368170.2350276305
416.8693834703355,415573.447909268
436.51583224016565,474203.99806785124
457.0881896148752,548038.0271900252
478.63009232263806,642524.9162630732
501.18723362727246,766372.0792069644
524.8074602497724,932426.7282121173
549.5408738576249,1.1616406952965043e6
575.4399373371566,1.4886998783399232e6
602.5595860743581,1.9736747640466166e6
630.957344480193,2.7268362457615454e6
660.6934480075964,3.959093142955537e6
691.8309709189364,6.112874949452511e6
724.4359600749907,1.0183483128160179e7
758.5775750291835,1.861454377630808e7
794.3282347242822,3.82385944982895e7
831.7637711026708,9.071326486140512e7
870.9635899560797,2.5776539954460365e8
912.0108393559096,9.149069994869637e8
954.9925860214369,2.901402526251339e9
1000.,nan
1047.1285480508984,nan
1096.478196143185,nan
1148.1536214968842,nan
1202.2644346174131,nan
1258.9254117941662,nan
1318.2567385564075,nan
1380.3842646028838,nan
1445.439770745928,nan
1513.5612484362073,nan
1584.8931924611143,nan
1659.5869074375598,nan
1737.8008287493765,nan
1819.7008586099826,nan
1905.4607179632483,nan
1995.2623149688789,nan
2089.2961308540407,nan
2187.761623949552,nan
2290.867652767775,nan
2398.83291901949,nan
2511.8864315095825,nan
2630.2679918953813,nan
2754.2287033381635,nan
2884.031503126606,nan
3019.951720402019,nan
3162.2776601683795,nan
3311.311214825908,nan
3467.368504525317,nan
3630.7805477010174,nan
3801.8939632056126,nan
3981.0717055349696,nan
4168.693834703356,nan
4365.158322401657,nan
4570.881896148751,nan
4786.300923226381,nan
5011.872336272725,nan
5248.074602497723,nan
5495.408738576249,nan
5754.399373371567,nan
6025.595860743581,nan
6309.57344480193,nan
6606.9344800759645,nan
6918.309709189363,nan
7244.359600749906,nan
7585.775750291836,nan
7943.282347242822,nan
8317.63771102671,nan
8709.635899560797,nan
9120.108393559096,nan
9549.92586021437,nan
10000.,nan


==> assets/csv/homogeneous_cost_reencodingError0.002.csv <==
"Ltot","cost"
100.,80712.10614054487
104.71285480508986,84632.44633589083
109.64781961431851,89065.57366828101
114.81536214968817,93835.30414757745
120.22644346174131,99214.49394032662
125.89254117941661,105087.85650192066
131.82567385564076,111641.19098641803
138.03842646028838,118997.14655548104
144.54397707459282,127266.0715654368
151.35612484362073,136598.89582773717
158.48931924611142,147194.28111313988
165.95869074375597,159310.03972742398
173.78008287493762,173279.91975794954
181.97008586099827,187420.26260105567
190.54607179632484,203175.2116710531
199.5262314968879,221645.67804569364
208.9296130854041,243192.63112738516
218.77616239495518,268951.7265145566
229.08676527677747,299840.86010668473
239.88329190194898,337419.30537142546
251.1886431509582,383987.1971289971
263.02679918953817,442472.6816792159
275.42287033381695,517107.4562274813
288.40315031266056,614892.6702691399
301.9951720402019,746329.6253486592
316.2277660168379,926795.8633678816
331.1311214825908,1.1849251496129523e6
346.73685045253166,1.5668081844489092e6
363.07805477010174,2.1611008227046123e6
380.18939632056123,3.134473543111748e6
398.1071705534969,4.834829088476065e6
416.8693834703355,8.034014016415058e6
436.51583224016565,1.3455004885872437e7
457.0881896148752,2.3703306027661324e7
478.63009232263806,4.5188783416724466e7
501.18723362727246,9.538182766354509e7
524.8074602497724,2.297470997260193e8
549.5408738576249,6.495855171369579e8
575.4399373371566,2.2315552458511534e9
602.5595860743581,nan
630.957344480193,nan
660.6934480075964,nan
691.8309709189364,nan
724.4359600749907,nan
758.5775750291835,nan
794.3282347242822,nan
831.7637711026708,nan
870.9635899560797,nan
912.0108393559096,nan
954.9925860214369,nan
1000.,nan
1047.1285480508984,nan
1096.478196143185,nan
1148.1536214968842,nan
1202.2644346174131,nan
1258.9254117941662,nan
1318.2567385564075,nan
1380.3842646028838,nan
1445.439770745928,nan
1513.5612484362073,nan
1584.8931924611143,nan
1659.5869074375598,nan
1737.8008287493765,nan
1819.7008586099826,nan
1905.4607179632483,nan
1995.2623149688789,nan
2089.2961308540407,nan
2187.761623949552,nan
2290.867652767775,nan
2398.83291901949,nan
2511.8864315095825,nan
2630.2679918953813,nan
2754.2287033381635,nan
2884.031503126606,nan
3019.951720402019,nan
3162.2776601683795,nan
3311.311214825908,nan
3467.368504525317,nan
3630.7805477010174,nan
3801.8939632056126,nan
3981.0717055349696,nan
4168.693834703356,nan
4365.158322401657,nan
4570.881896148751,nan
4786.300923226381,nan
5011.872336272725,nan
5248.074602497723,nan
5495.408738576249,nan
5754.399373371567,nan
6025.595860743581,nan
6309.57344480193,nan
6606.9344800759645,nan
6918.309709189363,nan
7244.359600749906,nan
7585.775750291836,nan
7943.282347242822,nan
8317.63771102671,nan
8709.635899560797,nan
9120.108393559096,nan
9549.92586021437,nan
10000.,nan


==> assets/csv/pessiError.csv <==
"epsr","errorEff"
0.0001,0.027649225170130243
0.00010752168531898921,0.029804962624838893
0.00011560912813835741,0.032134141476253486
0.00012430488295695166,0.03465142908196017
0.00013365470508911142,0.03737281457240682
0.0001437077914199376,0.04031573391608778
0.0001545170392694147,0.04349920631326243
0.00016613932472747905,0.0469439825808633
0.0001786358019245737,0.050672706064788575
0.00019207222481239299,0.05471008647384357
0.00020651929314796272,0.059083086760304604
0.00022205302450155334,0.06382112285785846
0.00023875515424585844,0.06895627558624928
0.00025671356563109924,0.07452351340863839
0.0002760227522090274,0.08056092386012648
0.00029678431503900375,0.08710995035720348
0.0003191074972923552,0.09421562963948404
0.0003431097590679882,0.10192682325917735
0.00036891739544382435,0.11029643417446666
0.0003966662010161199,0.11938159659094205
0.0004265021844233416,0.12924382355581332
0.00045858233661428085,0.1399490923801342
0.000493075456902875,0.1515678426221948
0.0005301630411562774,0.16417485499723716
0.0005700402367896359,0.1778489721574148
0.0006129168695925734,0.19267261382758027
0.0006590185477903263,0.20873102937517996
0.0007085878491488879,0.22611122089345626
0.0007618855973704613,0.24490045980007236
0.0008191922344953685,0.265184310741602
0.0008808092965317064,0.28704406969867513
0.0009470610000772239,0.31055352061742003
0.0010182959482819048,0.3357749196276467
0.001094888965127687,0.36275413173119786
0.001177243067676929,0.39151487667613705
0.001265791586667203,0.4220520944294257
0.0013610004466105506,0.45432452268097556
0.0014633706173946342,0.48824669549553146
0.0015734407502856099,0.5236807283332255
0.0016917900122028363,0.5604284510682869
0.0018190411331788228,0.598224681144043
0.0019558636830395095,0.6367326759204275
0.002102977594546136,0.6755430327169887
0.0022611569515367455,0.7141774625824484
0.002431234061999789,0.7520988729836254
0.002614103837511492,0.7887289612083046
0.002810728502080728,0.8234739470492997
0.0030221426551783792,0.8557580883807626
0.0032494587155918425,0.8850632239373317
0.0034938727747491297,0.9109708942349273
0.003756670890311596,0.9332018943609168
0.0040392358531509045,0.9516468821835411
0.004343054463316705,0.9663814897366566
0.004669725353279704,0.9776607988960644
0.005020967399614466,0.9858912615529746
0.005398628767382501,0.9915827858375366
0.00580469663480544,0.9952886521252351
0.006241307649397462,0.9975444989545396
0.006710759170575148,0.9988182244174805
0.007215521357901021,0.9994795876399689
0.007758250168566794,0.9997924092169768
0.008341801332506338,0.9999258114650509
0.008969245378672715,0.9999765293868293
0.009643883791544459,0.9999935119342848
0.01036926638287344,0.9999984547633969
0.011149209970080915,0.9999996876905972
0.011987818459583773,0.9999999472958828
0.012889504440725365,0.999999992700677
0.013859012403933882,0.9999999991853263
0.01490144370527747,0.9999999999281133
0.01602228340877477,0.9999999999950835
0.017227429147699425,0.9999999999997446
0.018523222156741202,0.9999999999999901
0.019916480638308563,0.9999999999999997
0.02141453563853955,1.
0.02302526962179329,1.
0.024757157946593427,1.
0.026619313461261316,1.
0.02862153445389273,1.
0.030774356208980617,1.
0.03308910644196496,1.
0.03557796490339495,1.
0.03825402746632875,1.
0.0411313750341857,1.
0.04422514763163048,1.
0.04755162406834014,1.
0.05112830759482943,1.
0.05497401800103736,1.
0.059108990642279875,1.
0.06355498291362295,1.
0.06833538873292302,1.
0.07347536163492151,1.
0.07900194712408971,1.
0.084944224982638,1.
0.09133346228248625,1.
0.09820327790631257,1.
0.10558981944335787,1.
0.11353195339077614,1.
0.12207146966133182,1.
0.1312533014735226,1.
0.14112576178114533,1.
0.15174079748634944,1.
0.16315426277379735,1.
0.17542621300415914,1.
0.18862122071335174,1.
0.20280871538024617,1.
0.21806334875063277,1.
0.23446538763970537,1.
0.2521011362799125,1.
0.2710633904364837,1.
0.2914519256800991,1.
0.31337402238589046,1.
0.33694503022121597,1.
0.3622889750924289,1.
0.38953921174427264,1.
0.4188391254457479,1.
0.45034288645458403,1.
0.48421626123015077,1.
0.5206374846632574,1.
0.5597981979123284,1.
0.6019044567806663,1.
0.6471778159406795,1.
0.6958564947100445,1.
0.748196630513883,1.
0.8044736266284185,1.
0.8649836012976684,1.
0.9300449458481393,1.
1.,1.


==> assets/csv/recurError.csv <==
"epsr","errorEff"
0.0001,0.001975652541779449
0.00010752168531898921,0.0022215946242442053
0.00011560912813835741,0.002501114238517399
0.00012430488295695166,0.0028190594927703927
0.00013365470508911142,0.0031809970980198887
0.0001437077914199376,0.0035933192384199897
0.0001545170392694147,0.004063366032498461
0.00016613932472747905,0.004599565722259058
0.0001786358019245737,0.005211594989267265
0.00019207222481239299,0.005910562061287594
0.00020651929314796272,0.006709215544465796
0.00022205302450155334,0.007622182209061523
0.00023875515424585844,0.008666237205994909
0.00025671356563109924,0.009860610439372142
0.0002760227522090274,0.01122733302381096
0.00029678431503900375,0.012791627827665408
0.0003191074972923552,0.014582348110714127
0.0003431097590679882,0.016632468010792323
0.00036891739544382435,0.01897962815265608
0.0003966662010161199,0.02166673877150438
0.0004265021844233416,0.024742641324787207
0.00045858233661428085,0.028262827465637463
0.000493075456902875,0.032290211202383845
0.0005301630411562774,0.03689594583157596
0.0005700402367896359,0.042160271409584116
0.0006129168695925734,0.04817337076269901
0.0006590185477903263,0.05503620184319169
0.0007085878491488879,0.06286126101901934
0.0007618855973704613,0.07177321522614799
0.0008191922344953685,0.08190932010167562
0.0008808092965317064,0.09341951601682286
0.0009470610000772239,0.1064660640498507
0.0010182959482819048,0.12122254982043557
0.001094888965127687,0.13787204583036483
0.001177243067676929,0.1566041849434684
0.001265791586667203,0.1776108630975437
0.0013610004466105506,0.2010802650219059
0.0014633706173946342,0.22718890258427082
0.0015734407502856099,0.2560913854774646
0.0016917900122028363,0.28790772648926355
0.0018190411331788228,0.3227081408605018
0.0019558636830395095,0.36049555548566536
0.002102977594546136,0.401186421203639
0.0022611569515367455,0.44459093287078455
0.002431234061999789,0.49039439901852666
0.002614103837511492,0.5381422206606377
0.002810728502080728,0.5872316375934277
0.0030221426551783792,0.636913910651705
0.0032494587155918425,0.686310686545393
0.0034938727747491297,0.7344476431722595
0.003756670890311596,0.7803068545713486
0.0040392358531509045,0.8228964897937191
0.004343054463316705,0.8613325992197899
0.004669725353279704,0.8949234229102747
0.005020967399614466,0.923242978556124
0.005398628767382501,0.9461791434298582
0.00580469663480544,0.9639434862850947
0.006241307649397462,0.9770364299681036
0.006710759170575148,0.9861711343863021
0.007215521357901021,0.9921701684178503
0.007758250168566794,0.9958567500928648
0.008341801332506338,0.9979636089417933
0.008969245378672715,0.9990762306685821
0.009643883791544459,0.9996156807958486
0.01036926638287344,0.9998542703039524
0.011149209970080915,0.9999499309037481
0.011987818459583773,0.9999844965591627
0.012889504440725365,0.9999956933693349
0.013859012403933882,0.9999989305001826
0.01490144370527747,0.9999997630588231
0.01602228340877477,0.999999953190353
0.017227429147699425,0.9999999917407071
0.018523222156741202,0.99999999869353
0.019916480638308563,0.9999999998135958
0.02141453563853955,0.9999999999758082
0.02302526962179329,0.999999999997114
0.024757157946593427,0.9999999999996796
0.026619313461261316,0.9999999999999665
0.02862153445389273,0.9999999999999967
0.030774356208980617,0.9999999999999997
0.03308910644196496,1.
0.03557796490339495,1.
0.03825402746632875,1.
0.0411313750341857,1.
0.04422514763163048,1.
0.04755162406834014,1.
0.05112830759482943,1.
0.05497401800103736,1.
0.059108990642279875,1.
0.06355498291362295,1.
0.06833538873292302,1.
0.07347536163492151,1.
0.07900194712408971,1.
0.084944224982638,1.
0.09133346228248625,1.
0.09820327790631257,1.
0.10558981944335787,1.
0.11353195339077614,1.
0.12207146966133182,1.
0.1312533014735226,1.
0.14112576178114533,1.
0.15174079748634944,1.
0.16315426277379735,1.
0.17542621300415914,1.
0.18862122071335174,1.
0.20280871538024617,1.
0.21806334875063277,1.
0.23446538763970537,1.
0.2521011362799125,1.
0.2710633904364837,1.
0.2914519256800991,1.
0.31337402238589046,1.
0.33694503022121597,1.
0.3622889750924289,1.
0.38953921174427264,1.
0.4188391254457479,1.
0.45034288645458403,1.
0.48421626123015077,1.
0.5206374846632574,1.
0.5597981979123284,1.
0.6019044567806663,1.
0.6471778159406795,1.
0.6958564947100445,1.
0.748196630513883,1.
0.8044736266284185,1.
0.8649836012976684,1.
0.9300449458481393,1.
1.,1.

